3D Point Cloud Compression with Recurrent Neural Network and Image Compression Methods

Storing and transmitting LiDAR point cloud data is essential for many AV applications, such as training data collection, remote control, cloud services or SLAM. However, due to the sparsity and unordered structure of the data, it is difficult to compress point cloud data to a low volume. Transforming the raw point cloud data into a dense 2D matrix structure is a promising way for applying compression algorithms. We propose a new lossless and calibrated 3D-to-2D transformation which allows compression algorithms to efficiently exploit spatial correlations within the 2D representation. To compress the structured representation, we use common image compression methods and also a self-supervised deep compression approach using a recurrent neural network. We also rearrange the LiDAR's intensity measurements to a dense 2D representation and propose a new metric to evaluate the compression performance of the intensity. Compared to approaches that are based on generic octree point cloud compression or based on raw point cloud data compression, our approach achieves the best quantitative and visual performance. Source code and dataset are available at https://github.com/ika-rwth-aachen/Point-Cloud-Compression.

==> data/intensity_distortion_draco.dat <==
bpp     	SNNRMSEI	SNNRMSE
31.11139737	0.291878035	0.004401721
25.02931609	4.145028693	0.015925606
18.59752696	10.68482516	0.058099944
16.25038862	15.84021557	0.114034149
12.63989127	21.37178948	0.220985388

==> data/intensity_distortion_octree.dat <==
bpp     	SNNRMSEI	SNNRMSE
31.73731831	0.002665672	1.00E-03
20.00056851	1.142532048	0.005052368
18.42981095	5.276341588	0.018883174
17.1026056	8.103305148	0.026868678
15.01699718	12.00853034	0.040899607
12.9298473	16.78724359	0.074396973
11.35292386	18.25787863	0.08715586
10.8735268	22.4238163	0.13825934


==> data/intensity_distortion_proposed.dat <==
bpp     	SNNRMSEI	SNNRMSE
17.3523236	0.113119503	0.00751735
15.8093125	0.175672715	0.008263471
14.38191162	0.600135425	0.009706227
13.13177976	2.148334314	0.014181544
11.34521646	7.923747405	0.049568638
10.46041289	13.50317285	0.129318247

==> data/intensity_distortion_proposed_rnn.dat <==
bpp	        SNNRMSE	    SNNRMSEI
14.18424087	0.03432  	2.079
13.33058835	0.04303 	2.428
12.4614711	0.05999 	3.2589
11.60008622	0.09115 	4.7869
10.4974517	0.15789 	7.430

==> data/intensity_distortion_tu.dat <==
bpp     	SNNRMSEI	SNNRMSE
16.35499275	0.004402608	0.003118272
14.87518191	1.340688448	0.009851603
12.49052839	4.171210062	0.021297333
11.28509914	10.13383174	0.057189496
10.40646146	14.08451407	0.132665677
9.671180443	18.34086832	0.179794506

==> data/intensity_plot_draco.dat <==
bit	draco           
8	0.41613134
7	0.686174222
6	1.182803395
5	2.249574926
4	4.54736042
3	9.378718398
2	21.11106007






==> data/intensity_plot_octree.dat <==
bit	octree
8	0
7	0.693164774
6	1.813633925
5	4.042407163
4	8.329280801
3	14.69790806
2	28.02801084


==> data/intensity_plot_proposed.dat <==
bit         proposed
4.431782482	0.878041737
3.547184138	1.336235513
2.661849061	1.991905544
1.775739355	3.3232581
0.887878773	6.302808605
0.444292306	9.614437643


==> data/intensity_plot_tu.dat <==
bit         tu
4.458014534	1.501366735
3.565963388	2.301923797
2.673626433	3.685462705
1.783085243	6.096279931
0.890348409	10.21855339
0.445754904	13.58819467

